A Scalable and Cloud-Native Hyperparameter Tuning System

In this paper, we introduce Katib: a scalable, cloud-native, and production-ready hyperparameter tuning system that is agnostic of the underlying machine learning framework. Though there are multiple hyperparameter tuning systems available, this is the first one that caters to the needs of both users and administrators of the system. We present the motivation and design of the system and contrast it with existing hyperparameter tuning systems, especially in terms of multi-tenancy, scalability, fault-tolerance, and extensibility. It can be deployed on local machines, or hosted as a service in on-premise data centers, or in private/public clouds. We demonstrate the advantage of our system using experimental results as well as real-world, production use cases. Katib has active contributors from multiple companies and is open-sourced at \emph{https://github.com/kubeflow/katib} under the Apache 2.0 license.

==> specs/experiment.bak.yaml <==
objective:
    type: maximize
    goal: 0.99
    objectiveMetricName: Validation-accuracy
    additionalMetricNames:
    - accuracy
parameters:
    - name: --lr
      parameterType: double
      feasibleSpace:
        min: "0.01"
        max: "0.03"
    - name: --num-layers
      parameterType: int
      feasibleSpace:
        min: "2"
        max: "5"
    - name: --optimizer
      parameterType: categorical
      feasibleSpace:
        list:
        - sgd
        - adam
algorithm:
    algorithmName: bayesianoptimization
    algorithmSettings:
      - name: "random_state"
        value: "10"
parallelTrialCount: 3
maxTrialCount: 12
maxFailedTrialCount: 3

trialTemplate: |-
    apiVersion: batch/v1
    kind: Job
    metadata:
      name: {{.Trial}}
      namespace: {{.NameSpace}}
    spec:
      template:
        spec:
          containers:
          - name: {{.Trial}}
            image:  katib-mnist-example
            command:
            - "python"
            - "/classification/train_mnist.py"
            - "--batch-size=64"
            {{- with .HyperParameters}}
            {{- range .}}
            - "{{.Name}}={{.Value}}"
            {{- end}}
            {{- end}}


==> specs/experiment.yaml <==
objective:
    type: maximize
    goal: 0.99
    objectiveMetricName: Validation-accuracy
    additionalMetricNames:
    - accuracy
parameters:
    - name: --lr
      parameterType: double
      feasibleSpace:
        min: "0.01"
        max: "0.03"
    - name: --num-layers
      parameterType: int
      feasibleSpace:
        min: "2"
        max: "5"
    - name: --optimizer
      parameterType: categorical
      feasibleSpace:
        list:
        - sgd
        - adam
algorithm:
    algorithmName: bayesianoptimization
    algorithmSettings:
      - name: "random_state"
        value: "10"
parallelTrialCount: 3
maxTrialCount: 12
maxFailedTrialCount: 3

trialTemplate: |-
    apiVersion: batch/v1
    kind: Job
    metadata:
      name: {{.Trial}}
      namespace: {{.NameSpace}}
    spec:
      template:
        spec:
          containers:
          - name: {{.Trial}}
            image:  katib-mnist-example
            command:
            - "python"
            - "/classification/train_mnist.py"
            - "--batch-size=64"
            {{- with .HyperParameters}}
            {{- range .}}
            - "{{.Name}}={{.Value}}"
            {{- end}}
            {{- end}}


==> specs/trial.yaml <==
objective:
  additionalMetricNames:
  - accuracy
  goal: 0.99
  objectiveMetricName: Validation-accuracy
  type: maximize
parameterAssignments:
  - name: --lr
    value: "0.013884981186857928"
  - name: --num-layers
    value: "3"
  - name: --optimizer
    value: adam
runSpec: |-
  apiVersion: batch/v1
  kind: Job
  metadata:
    name: bayesian-run-1
    namespace: kubeflow
  spec:
    template:
      spec:
        containers:
        - name: bayesian-run-1
          image: katib-mnist-example
          command:
          - "python"
          - "/classification/train_mnist.py"
          - "--batch-size=64"
          - "--lr=0.013884981186857928"
          - "--num-layers=3"
          - "--optimizer=adam"

